2-loop QCD corrections to Bc-meson leptonic constant

We present results for two-loop QCD corrections to the short distance coefficient that governs leptonic decay of Bc-meson. After brief discussion of the technics of asymptotic threshold expansion used to perform this calculation, we give comments on the numerical value of two-loop corrections and its impact on NRQCD description of Bc-meson bound state dynamics.

==> res.txt <==
Results of the individual diagrams 1-13, corresponding
to Appendix A of the paper

   A. Onischenko and O. Veretin
"2-loop QCD corrections to Bc-meson leptonic constant"

Numeration of the diagrams correspons to that of the paper.
Notations as well.
The first line for each diagramm is the color factor.

##\item {\bf diagram 1} (Fig. 1a)

CF^2

 9/32/eps^2+1/eps*(
-3/64-pi^2/4-9*L/8
+r*(9*L/8-pi^2/2)
+r^2*(pi^2-9*L/8) )
+9*L^2/4+11/12*pi^2*L+L/2-3*zt3
-299*pi^2/192-41/128
+r*(-3*L^2+3/2*pi^2*L-9*L/8-6*zt3
+pi^2/3-15/32 )
+r^2*(7*L^2/8-19/6*pi^2*L+491L/48
+12*zt3-49*pi^2/24-401/36)

## \item {\bf diagram 2} (Fig. 1d, with selfenergy for quark with mass $M$)

CF^2

3/32/eps^2*(1-2/r)
+1/eps*(1/r*(3*L/8+3/8)
-3*L/8-3/64-r*(3*L/8+3/4)
+r^2*(9*L/8+3/4) )
-1/r*(3/8*L^2
+3/4*L+pi^2/32+13/12 )
+9/8*L^2+13/8*L+45pi^2/64+2041/384
+r*(3/8*L^2-17/4*L+pi^2/4-63/32)
+r^2*(-5/8*L^2+31/6*L+pi^2/4+1001/288)

##\item {\bf diagram 3} (Fig. 1d, with selfenergy for quark with mass $m$)

CF^2

3/32/eps^2*(1-2r)+1/eps*(
-3/8*L-51/64+r*(3/2*L+9/8)
-r^2*(15/8*L+3/4) )
+3/4*L^2+3*L+247*pi^2/192+1057/384
-r*(3*L^2+29/16*L+11*pi^2/96+37/48)
+r^2*(15/4*L^2-11/8*L-5*pi^2/8-21/32 ) 


##\item {\bf diagram 4} (Fig. 1e, with two gluons coupled to quark with mass $M$)

CF*CA

15/64/eps^2+1/eps*(
19/128-9/16*L+r*(9/16*L-pi^2/16)
+r^2*(pi^2/16-9/16*L) )
+9/16*L^2-3/16*L-7*pi^2/128+329/256
+r*(-15/16*L^2+pi^2/6*L+11/16*L-3/4*zt3
-25*pi^2/48-21/64 )
+r^2*(
13/16*L^2-pi^2/6*L-7/96*L+3/4*zt3
+7*pi^2/16-115/144 )


##\item {\bf diagram 5} (Fig. 1e, with two gluons coupled to quark with mass $m$)

CF*CA

15/64/eps^2
+1/eps*(
-15/16*L-pi^2/16+19/128
+r*(9/16*L+pi^2/16)
-r^2*(9/16+pi^2/16) )
+15/8*L^2+pi^2/4*L-5/16*L-3/4*zt3
-221*pi^2/384+473/256
+r*(
-3/2*L^2-pi^2/4*L+3/16*L+3/4*zt3
+pi^2/12-21/64 )
+r^2*(2*L^2+pi^2/4*L-83/96*L-3/4*zt3+pi^2/8+353/288)


##\item {\bf diagram 6} (Fig. 1c, with two gluons coupled to quark with mass $M$)

CF*(CA-2*CF)

-9/64/eps^2
+1/eps*(3/16*L-27/128-3/16*r*L+3/16*r^2*L)
+3/16*L^2+5/8*L-3/16*zt3
+pi^2/8*ln2+33*pi^2/128+287/256
+r*(3/16*L^2-L-3/8*zt3+pi^2/4*ln2+pi^2/12-9/64)
+r^2*(1/16*L^2-11/48*L+3/8*zt3-pi^2/4*ln2+5*pi^2/48+71/36)


##\item {\bf diagram 7} (Fig. 1c, with two gluons coupled to quark with mass $m$)

CF*(CA-2*CF)

-9/64/eps^2
+1/eps*(9/16*L-27/128-3/16*r*L+3/16*r^2*L)
-9/8*L^2+3/4*L-3/16*zt3
+5/8*pi^2*ln2+77*pi^2/128+215/256
+r*(3/8*L^2+25/32*L-3/8*zt3-3/4*pi^2*ln2
-9*pi^2/32-53/32)
+r^2*(-3/16*L^2-5/4*L+3/8*zt3+3/4*pi^2*ln2
+11*pi^2/24+137/64)


##\item {\bf diagram 8} (Fig. 1b)

CF*(CA-2*CF)

1/eps*(3/16-pi^2/16)
+7/24*pi^2*L-5/8*L-15/8*zt3-3/4*pi^2*ln2
-3*pi^2/16-35/12
+r*(3/16*L^2+pi^2/24*L-5/32*L+3/4*zt3
+pi^2/2*ln2-pi^2/32+59/64)
+r^2*(
-11/16*L^2-pi^2/12*L+11/6*L-3/4*zt3
-pi^2/2*ln2-35pi^2/48-2119/576)


##\item {\bf diagram 9} (Fig. 1f)

CF*CA

19/128/eps^2
+1/eps*(33/256-19/32*L+19/32*rL-19/32*r^2*L)
+19/16*L^2-7/32*L+95*pi^2/768+1315/512
-r*(19/16*L^2+5/64*L)
+r^2*(19/16*L^2+5/64*L)


##\item {\bf diagram 10} (Fig. 1g)

CF*CA

1/128/eps^2
+1/eps*(3/256-1/32*L+1/32*r*L-1/32*r^2*L)
+1/16*L^2-1/32*L+5*pi^2/768+73/512
+r*(1/64*L-1/16*L^2)
+r^2*(1/16*L^2-1/64*L)


##\item {\bf diagram 11} (Fig. 1h, with light quark loop)

CF*TF*nl

-1/8/eps^2
+1/eps*(1/2*L-1/16-1/2*r*(1-r)*L)
-L^2-5*pi^2/48-67/32
+r*(1-r)*(L^2+1/4*L)


##\item {\bf diagram 12} (Fig. 1h, with quark of mass $M$ in the loop)

CF*TF

-1/4/eps^2
+1/eps*(1/2*L+5/48-1/2*r*(1-r)*L)
-1/2*L^2-1/3*L-pi^2/8-3/32
+r*(1/2*L^2+1/3*L+pi^2/6-211/144)
+r^2*(-1/2*L^2-13/30*L-pi^2/6+6007/3600)


##\item {\bf diagram 13} (Fig. 1h, with quark of mass $m$ in the loop)

CF*TF

-1/4/eps^2
+1/eps*(L+5/48-1/2*r*(1-r))
-2*L^2-2/3*L+13*pi^2/96-563/288
+r*(L^2+1/4*L-7pi^2/32+3/4)
+r^2*(-L^2+5/4*L+13pi^2/32)

## THE END


